Compact protoplanetary discs can be produced by dead zones

Radially compact protoplanetary discs (<=50 au) are ubiquitous in nearby star-forming regions. Multiple mechanisms have been invoked to interpret various compact discs. In this paper, we propose that fragmentation of fragile dust grains in moderate turbulence, as expected beyond the dead zone, provides an effective alternative mechanism to form compact discs which are consistent with current observations. We run 1-D dust transport and collision models with DustPy and generate synthetic observations, and find that discs formed by this mechanism have sizes determined by the extent of their dead zones. Accounting for dust porosity, and considering less fragile dust, do not change disc sizes significantly. The smooth dust morphology can be altered only when pressure bumps are present in the dead zone. However, when present at small radii (<=10 au), pressure bumps cannot effectively trap dust. Dust in these bumps fragments and replenishes the inner discs, effectively hiding dust traps in the optically thick inner disc from observations. We note a striking resemblance in the radial intensity profile between our synthetic observations and some recent high-resolution observations of compact discs. We discuss how such observations can inform our understanding of the underlying disc physics.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
